Nonparametric estimation of the tree structure of a nested Archimedean copula

One of the features inherent in nested Archimedean copulas, also called hierarchical Archimedean copulas, is their rooted tree structure. A nonparametric, rank-based method to estimate this structure is presented. The idea is to represent the target structure as a set of trivariate structures, each of which can be estimated individually with ease. Indeed, for any three variables there are only four possible rooted tree structures and, based on a sample, a choice can be made by performing comparisons between the three bivariate margins of the empirical distribution of the three variables. The set of estimated trivariate structures can then be used to build an estimate of the target structure. The advantage of this estimation method is that it does not require any parametric assumptions concerning the generator functions at the nodes of the tree.

==> simulation_five_variate_AC_structure_alpha_10_tau0_50_trials_500.txt <==
"Gumbel" "Frank" "Joe" "n"
98.8 99.4 98 20
99 99.2 99.2 40
98.6 99.6 98 60
99.2 99.2 98.2 80
99.2 99 98.8 100
99 99 99.6 120
98.6 99 98.4 140
99.6 99.2 99.4 160
99.2 99.4 98.6 180
99.2 99 99.2 200
99.2 99.4 99.2 220
98.8 99.6 99.2 240
99.2 98.8 99.6 260
99.6 99.6 99.4 280
99.4 99.6 99.4 300
99.2 98.8 99.2 320
98.6 98 99 340
99 99 98.4 360
99 99.8 99 380
99 99.8 98.8 400
99.2 98.8 98.8 420
99.4 99.4 99 440
99.4 99.2 99.8 460
98.2 98.8 99 480
97.8 99.6 99.4 500
99.6 99.4 99.6 520
99.2 99.8 99 540
98.8 99 99.2 560
99.6 98 99 580
99.4 99.4 98.4 600
98.8 99.4 98.8 620
99.6 99.2 98.8 640
99.4 99.4 98.6 660
99 99.4 99.6 680
99.6 99.4 98.6 700
98.6 99 99.2 720
99.6 99 97.6 740
99.4 99.4 99.2 760
99.6 99.6 98.6 780
98.6 99.6 99.4 800


==> simulation_four_variate_NAC_structure_tau0_30_tau34_70.txt <==
"Clayton" "Gumbel" "Frank" "n"
0.6 1.2 0.6 5
23 23.6 24.2 10
41.6 43.6 44 15
61.4 62.4 65.6 20
73.6 75.4 76.8 25
82.2 83.6 87.4 30
91.4 90.6 90.6 35
95.2 92.8 94.2 40
94 93.2 95.8 45
94.4 94.4 96 50
96.4 94.8 95.6 55
96.4 96.2 94.8 60
94.8 96.2 95 65
95.2 95 95 70
96.6 96.4 97 75
95.8 95.6 95.8 80
94.4 93.2 96.6 85
96.4 94.6 95 90
96.4 95.2 94.4 95
96.6 94.8 96.2 100
96.2 97.4 95.8 105
96.4 95.8 96.2 110
96.4 96.8 95.6 115
96.4 95 96 120
94.6 96.4 94 125
95.8 96.6 96 130
94.8 96.8 96 135
96.8 97.8 96 140
96 95.6 95.8 145
97 97.4 95 150
95.2 95.4 97.4 155
96.2 96.2 96.4 160
95.6 94.8 96 165
97 95.8 95 170
96.4 96.4 94.8 175
95.2 95.4 97.8 180
96.8 95.6 95.2 185
97.6 95 94 190
95 96.2 94.2 195
95 95.6 96.4 200


==> simulation_seven_variate_NAC_structure_tau0_10_tau123_30_tau23_60_tau4567_30_tau567_50_tau67_80.txt <==
"Clayton" "Joe" "Frank" "n"
65.6 71 64.8 225
76.8 77.2 73.2 250
84 83.2 76.2 275
85.2 90.2 86.8 300
86.2 92.8 88.8 325
92.4 92.6 89.4 350
93.2 94.8 94.8 375
96.6 96.6 96.2 400
96.6 97.8 94.8 425
97.8 98.4 98.8 450
98.6 98.6 99.8 475
99.4 99.4 98 500
99.2 99.4 99.4 525
99.2 99.6 98.8 550
99.2 99.4 99.4 575
99.6 99.8 99.6 600
99.8 100 99.6 625
100 99.8 99.6 650
100 100 100 675
99.6 100 99.8 700
99.8 100 100 725
100 100 100 750
100 100 100 775
100 100 100 800
100 100 100 825
100 100 100 850
100 100 100 875
100 100 100 900
100 100 100 925
100 100 100 950
100 100 100 975
100 100 100 1000
100 100 100 1025
100 100 100 1050
100 100 100 1075
100 100 100 1100
100 100 100 1125
100 100 100 1150
100 100 100 1175
100 100 100 1200


==> simulation_trivariate_AC_structure_OSTAP_tau0_10.txt <==
"Clayton" "Gumbel" "n"
24.8 63 20
53.2 89.4 40
64.8 95 60
79.8 99 80
86.6 99.8 100
90 99.8 120
92.8 99.8 140
94 100 160
97.2 100 180
99.2 100 200
98.2 100 220
98.6 100 240
98.8 100 260
99 100 280
100 100 300
99.8 100 320
99.8 100 340
100 100 360
99.8 100 380
99.8 100 400
100 100 420
100 100 440
100 100 460
100 100 480
100 100 500
100 100 520
100 100 540
100 100 560
100 100 580
100 100 600
100 100 620
100 100 640
100 100 660
100 100 680
100 100 700
100 100 720
100 100 740
100 100 760
100 100 780
100 100 800


==> simulation_trivariate_AC_structure_OSTAP_tau0_75.txt <==
"Clayton" "Gumbel" "n"
3.6 9.2 20
4.8 19.2 40
7.2 30.6 60
12.4 35 80
12.8 42 100
16 47.2 120
19.4 59.4 140
21.8 59.4 160
25 66.4 180
27.2 67 200
27.2 73.2 220
34 75 240
33.2 76.2 260
35.6 81.4 280
37.6 83.2 300
39.6 84.2 320
37.4 86.4 340
46 87.8 360
45.4 87.6 380
44.4 91.4 400
49 89.8 420
49.6 91.4 440
52.2 93.2 460
54 91.4 480
56.4 95.2 500
51.2 94 520
58.2 95.8 540
67 95.4 560
59.4 96 580
63.4 96.2 600
65 97 620
64.6 97 640
65.4 97.8 660
63.4 96.4 680
63.8 98.2 700
72 98.4 720
64 98 740
70.2 98.6 760
71.8 97.2 780
69.4 99.2 800


==> simulation_trivariate_AC_structure_tau0_10.txt <==
"Clayton" "Gumbel" "Joe" "n"
90.8 89.4 89.2 20
89.6 89.8 91.8 40
92.8 90 90.2 60
93.8 88.2 89.8 80
87.8 91.8 92.6 100
89.2 92 91.8 120
89.8 90.6 88.6 140
91 89.8 87.6 160
87 92.4 90.6 180
90.2 89.4 89.6 200
90.2 90 87.6 220
88.2 89.6 89.2 240
90.2 90.2 87.8 260
88.2 89.2 91 280
89.2 88.8 90 300
90.8 89.4 91.4 320
90 90.2 90.4 340
90 89.4 90.2 360
91.4 87.2 90.8 380
90.2 90 90 400
89 89.2 87.4 420
89.8 90.4 88.6 440
90.6 88.4 90 460
92.6 92.6 88.8 480
90.6 87.8 89.8 500
91.8 90 91.2 520
89 89.2 88.6 540
86.8 91.2 89.6 560
90 90.6 89.8 580
90 91.4 88.8 600
89 88.8 89.8 620
91.4 89.4 86.2 640
89.4 86.6 87.8 660
92.8 90.4 89.6 680
90 90 87.4 700
91.6 91.2 89.8 720
89 91.6 87.2 740
88.2 90 90.2 760
88.4 88.4 87.8 780
88.2 88.8 87.6 800


==> simulation_trivariate_AC_structure_tau0_75.txt <==
"Clayton" "Gumbel" "Joe" "n"
95.2 96.4 96 20
94.8 93.2 94.6 40
92.4 93.4 93.4 60
91.6 92.4 92.2 80
91.8 91.8 93.2 100
90.6 91.2 93.2 120
92.6 90.4 92.4 140
90.4 93 91.4 160
89.8 90.8 92.4 180
92.6 91 91 200
90.2 90.8 88.6 220
91.4 90 92.8 240
90.6 89.6 90.6 260
89 89.8 92.6 280
91.4 90.8 89.4 300
90 88 91.2 320
90.2 91.8 91.4 340
91.8 90.4 85.8 360
90.2 88.6 90.8 380
88.6 88 89.6 400
90.4 90.4 88 420
92.2 90 90.8 440
91.6 91.4 91 460
88.6 92.8 89.2 480
90.4 87.4 90.4 500
88.2 88.2 87.6 520
89 90.4 91.2 540
91.2 90.4 91.2 560
91.2 91.6 91 580
90.2 89.6 90.4 600
91.2 92.2 91.4 620
89 89.6 89.4 640
88 90 90.4 660
91.8 89.6 88.8 680
91.6 89.2 91.4 700
91.2 90.2 89.8 720
92 93.6 92.2 740
88.6 93 92 760
91 89.6 89.4 780
88.6 88.6 89.6 800


==> simulation_trivariate_NAC_structure_alpha_1_tau0_40_tau23_60_trials_500.txt <==
"Clayton" "Gumbel" "Frank" "n"
60.6 60.2 60.6 10
58.2 58.8 64 11
63.6 62 62.8 12
64.4 62.2 65.4 13
69 66.6 62.8 14
65.2 65.8 65 15
67.2 66 69.2 16
67.2 63 70.4 17
70.6 68.6 70.4 18
67.2 70 68 19
75.2 72.4 71.8 20
73.8 68.6 72.6 21
76.4 72.6 71.4 22
70.4 74 72.6 23
75 70.6 75.4 24
75.2 77.8 77 25
76 78 73.4 26
76.2 75 76.8 27
80.4 79.8 78 28
79.4 82.6 78.6 29
79.8 78.6 81.2 30
78.8 78.4 79.4 31
83 78.8 79 32
81.8 78.8 79.8 33
84.2 80.6 86 34
83.2 79.6 81 35
82 83 83.8 36
83.4 83.6 84 37
83.6 84.8 85.8 38
82.6 83.8 83 39
88.6 82.8 86.4 40
86.2 86.2 84.8 41
87.6 83 86 42
85.8 87.8 85 43
85.8 87.8 87.8 44
86.4 86.4 90.4 45
87.6 86.8 88.4 46
86.8 88.2 88.6 47
86.2 89.2 89 48
86 90.2 90.8 49
89.6 89.6 89.8 50
91.6 89.6 89.4 51
90.8 88 90 52
90.4 89.2 91 53
89 89.2 89 54
90.8 90.2 87.8 55


==> simulation_trivariate_NAC_structure_epsi_0_tau0_40_tau23_60_trials_500.txt <==
"Clayton" "Gumbel" "n"
69 70 10
73.6 73.2 11
76.4 75.6 12
75.2 76.8 13
77.6 82.8 14
79.2 80.6 15
81.2 83 16
86 83.4 17
85.8 83.4 18
84.8 87.4 19
90.4 89.4 20
91.2 86.6 21
88.8 90.6 22
91 89.6 23
90.8 92.2 24
92.4 92.4 25
93.8 91 26
92.8 91.8 27
94 92.8 28
94.2 94.2 29
95.4 93.4 30
94.6 93.6 31
94.6 93.8 32
95.6 94.4 33
96.8 97.4 34
97.8 94.4 35
97 94.6 36
97.4 95 37
97.2 96 38
98 96.2 39
98.4 96.6 40
98.2 97.8 41
98.6 98 42
98.8 96.8 43
98.8 98.2 44
99.8 98.2 45
98.4 98.6 46
99.6 97.8 47
99.2 99.2 48
99.4 98.8 49
99.2 98.2 50
98.8 98.8 51
99.4 99.2 52
99.4 99.4 53
99.6 99.2 54
99.6 99.2 55


==> simulation_trivariate_NAC_structure_tau0_10_tau23_80.txt <==
"Clayton" "Gumbel" "Joe" "n"
10.6 10 10.2 5
30 27.2 27.2 6
41 40.8 41.6 7
60.8 58.8 58.4 8
69.2 70.8 71.2 9
79.4 80.6 79.6 10
84.2 86.6 84.6 11
90 88.2 91.2 12
94.4 92.2 93 13
96.2 94.8 93.8 14
96.4 96.2 97.6 15
96.6 97.2 98 16
98.4 97.6 98.4 17
99.4 98.4 98.8 18
99.6 99 99.6 19
99.6 99.8 99.2 20
99.8 99.8 99.6 21
99.8 99.6 99.6 22
99.8 99.8 99.8 23
100 100 99.8 24
99.8 100 99.8 25
100 100 100 26
100 99.6 100 27
100 100 100 28
100 99.8 100 29
100 100 100 30


==> simulation_trivariate_NAC_structure_tau0_40_tau23_60.txt <==
"Clayton" "Gumbel" "Joe" "n"
14.2 14.8 11 10
26.6 26.6 28.4 20
38.2 38.4 47.2 30
48.8 56.2 54.6 40
62.4 57.8 67 50
70.2 75 75.2 60
76.6 79.4 79.8 70
86.2 86 87 80
85.8 88.2 89.2 90
91.4 93.4 92 100
93.8 93.6 95.8 110
96 96.6 96.8 120
97.2 95.8 97.6 130
98.6 97 98.6 140
98.2 97.6 98.4 150
97.8 99 98.6 160
98.8 98.4 99 170
99.8 99.8 99.4 180
99.8 99.4 99.6 190
99.6 100 99.8 200
99.4 99.6 100 210
100 99.6 100 220
100 100 100 230
100 100 100 240
100 100 100 250
99.8 100 100 260
100 99.6 100 270
100 100 100 280
100 100 100 290
100 100 100 300
100 100 99.8 310
100 100 100 320
99.8 100 100 330
100 100 100 340
100 100 100 350
100 100 100 360
100 100 100 370
100 100 100 380
100 100 100 390
100 100 100 400

